Nebula: Efficient, Private and Accurate Histogram Estimation

We present \textit{Nebula}, a system for differentially private histogram estimation on data distributed among clients. \textit{Nebula} allows clients to independently decide whether to participate in the system, and locally encode their data so that an untrusted server only learns data values whose multiplicity exceeds a predefined aggregation threshold, with $(\varepsilon,\delta)$ differential privacy guarantees. Compared to existing systems, \textit{Nebula} uniquely achieves: \textit{i)} a strict upper bound on client privacy leakage; \textit{ii)} significantly higher utility than standard local differential privacy systems; and \textit{iii)} no requirement for trusted third-parties, multi-party computation, or trusted hardware. We provide a formal evaluation of \textit{Nebula}'s privacy, utility and efficiency guarantees, along with an empirical assessment on three real-world datasets. On the United States Census dataset, clients can submit their data in just 0.0036 seconds and 0.0016 MB (\textbf{efficient}), under strong $(\varepsilon=1,\delta=10^{-8})$ differential privacy guarantees (\textbf{private}), enabling \textit{Nebula}'s untrusted aggregation server to estimate histograms with over 88\% better utility than existing local differential privacy deployments (\textbf{accurate}). Additionally, we describe a variant that allows clients to submit multi-dimensional data, with similar privacy, utility, and performance. Finally, we provide an implementation of \textit{Nebula}.

==> scale_bandwidth_cr.txt <==
x     y1         y2         y3
1     0.000032   0.000300   0.0072625
4     0.000128   0.001200   0.0290500
8     0.000256   0.002400  	0.0581000
16    0.000512   0.004800	0.1162000
32	  0.001024   0.009600	0.2324000
64    0.002048   0.019200	0.4648000
128   0.004096   0.038400	0.9296000
256	  0.008192   0.076800   1.8592000
512   0.016394   0.153600   3.7184000
1024  0.032768   0.307200	7.4368000

==> shakespeare-bits-wShuffle.txt <==
bits   nebula      nebula-sd        shuffle     shuffle-sd       gdp    gdp-sd            ldp   ldp-sd
 6   0.0189 0.0023 0.0100 0.0005 0.000079 0.000016 0.3950 0.0008
 7   0.0266 0.0025 0.0202 0.0009 0.000168 0.000015 0.5581 0.0010
 8   0.0378 0.0019 0.0393 0.0014 0.000311 0.000020 0.7154 0.0006
 9   0.0499 0.0012 0.0813 0.0022 0.000612 0.000029 0.8671 0.0014
10   0.1124 0.0038 0.1528 0.0021 0.001240 0.000036 1.0124 0.0008
11   0.2809 0.0049 0.2708 0.0023 0.002497 0.000061 1.1494 0.0008
12   0.4154 0.0022 0.4668 0.0013 0.004955 0.000039 1.2817 0.0009
13   0.4867 0.0036 0.7218 0.0030 0.009671 0.000081 1.4032 0.0009
14   0.5272 0.0036 0.9646 0.0043 0.016416 0.000076 1.4906 0.0009

